Reliable Entropy Estimation from Observed Statistics for Device-Independent Quantum Cryptography

This paper introduces a numerical framework for establishing lower bounds on the conditional von-Neumann entropy in device-independent quantum cryptography and randomness extraction scenarios. Leveraging a hierarchy of semidefinite programs derived from the Navascu\'es-Pironio-Acin (NPA) hierarchy, our tool enables efficient computation of entropy bounds based solely on observed statistics, assuming the validity of quantum mechanics. The method's computational efficiency is ensured by its reliance on projective operators within the non-commutative polynomial optimization problem. The method facilitates provable bounds for extractable randomness in noisy scenarios and aligns with modern entropy accumulation theorems. Consequently, the framework offers an adaptable tool for practical quantum cryptographic protocols, expanding secure communication possibilities in untrusted environments.

==> resultsdi/bff8.txt <==
4.500000000000000000e+00 1.525420625967834193e-07
4.526315789473684070e+00 1.832295812193262072e-07
4.552631578947368141e+00 1.633093761120727730e-08
4.578947368421052211e+00 4.096159006704109750e-08
4.605263157894737169e+00 3.056808554740830166e-07
4.631578947368421240e+00 1.007118107620740284e-07
4.657894736842105310e+00 1.556618648188438670e-07
4.684210526315789380e+00 4.628460843424171199e-07
4.710526315789473450e+00 1.679092266547436808e-07
4.736842105263157521e+00 6.917980592345488899e-08
4.763157894736842479e+00 2.707090776005421314e-07
4.789473684210526550e+00 2.078099505297708110e-07
4.815789473684210620e+00 7.129359866559667470e-07
4.842105263157894690e+00 5.077313933653089528e-02
4.868421052631578760e+00 1.507041882949514966e-01
4.894736842105262831e+00 2.548069908578099452e-01
4.921052631578946901e+00 3.653230771229783458e-01
4.947368421052631859e+00 4.863166164148240433e-01
4.973684210526315930e+00 6.267923059480908776e-01
5.000000000000000000e+00 8.289748950857601661e-01


==> resultsdi/bffruntime8.txt <==
4.500000000000000000e+00 3.581722974777221680e+00
4.526315789473684070e+00 3.599066495895385742e+00
4.552631578947368141e+00 3.567398071289062500e+00
4.578947368421052211e+00 3.573879957199096680e+00
4.605263157894737169e+00 3.521507740020751953e+00
4.631578947368421240e+00 3.586855173110961914e+00
4.657894736842105310e+00 3.665650606155395508e+00
4.684210526315789380e+00 3.680586814880371094e+00
4.710526315789473450e+00 3.691456079483032227e+00
4.736842105263157521e+00 3.790045022964477539e+00
4.763157894736842479e+00 3.767492771148681641e+00
4.789473684210526550e+00 3.876279592514038086e+00
4.815789473684210620e+00 4.098931550979614258e+00
4.842105263157894690e+00 1.063062143325805664e+01
4.868421052631578760e+00 1.231175398826599121e+01
4.894736842105262831e+00 1.327487516403198242e+01
4.921052631578946901e+00 1.353223633766174316e+01
4.947368421052631859e+00 1.496057415008544922e+01
4.973684210526315930e+00 1.662683320045471191e+01
5.000000000000000000e+00 1.869566345214843750e+01

==> resultsdi/i3322_guessing.txt <==
4.780499999999999972e+00 5.514943541476984869e-08
4.805277777777777537e+00 1.619909684571541976e-08
4.830055555555555102e+00 2.776869667833080889e-03
4.854833333333333556e+00 4.715329229252523957e-02
4.879611111111111121e+00 9.656404173479594955e-02
4.904388888888888687e+00 1.535318655915370867e-01
4.929166666666666252e+00 2.221496833807670435e-01
4.953944444444444706e+00 3.095464731319549356e-01
4.978722222222222271e+00 4.356919547295358131e-01
5.003499999999999837e+00 9.341444437077334184e-01


==> resultsdi/i3322_vN.txt <==
4.780499999999999972e+00 6.757701885403730489e-07
4.805277777777777537e+00 7.862629947845012783e-07
4.830055555555555102e+00 6.751888678476048074e-03
4.854833333333333556e+00 1.111466017306939474e-01
4.879611111111111121e+00 2.195650048503367258e-01
4.904388888888888687e+00 3.338258144586409015e-01
4.929166666666666252e+00 4.552804909672641953e-01
4.953944444444444706e+00 5.875640327153278664e-01
4.978722222222222271e+00 7.411631503743771887e-01
5.003499999999999837e+00 9.809774275440384939e-01


==> resultsdi/min_entropy_bounds_cglmp.txt <==
2.000000000000000000e+00 -9.769213960586245107e-09
2.023457794871794668e+00 1.143157387294732596e-02
2.046915589743589781e+00 2.317343029429515602e-02
2.070373384615384449e+00 3.523944949764707540e-02
2.093831179487179561e+00 4.764456904695612421e-02
2.117288974358974230e+00 6.040489363954969909e-02
2.140746769230769342e+00 7.353783323350319978e-02
2.164204564102564010e+00 8.706223874430935039e-02
2.187662358974359122e+00 1.009985711556904558e-01
2.211120153846153791e+00 1.153690923242318145e-01
2.234577948717948903e+00 1.301980914844600989e-01
2.258035743589743571e+00 1.455121421819885741e-01
2.281493538461538684e+00 1.613403838013547642e-01
2.304951333333333352e+00 1.777149346160905863e-01
2.328409128205128020e+00 1.946712095548384647e-01
2.351866923076923133e+00 2.122485178119621341e-01
2.375324717948717801e+00 2.304905821063248095e-01
2.398782512820512913e+00 2.494463060658075604e-01
2.422240307692307582e+00 2.691705932834232984e-01
2.445698102564102694e+00 2.897254206714918179e-01
2.469155897435897362e+00 3.111811792949211730e-01
2.492613692307692475e+00 3.336182520569523913e-01
2.516071487179487143e+00 3.571291075540359294e-01
2.539529282051281811e+00 3.818209164064840233e-01
2.562987076923076923e+00 4.078189125221539091e-01
2.586444871794872036e+00 4.352709251755750852e-01
2.609902666666666704e+00 4.643532785995003742e-01
2.633360461538461372e+00 4.952789485564921823e-01
2.656818256410256485e+00 5.283088812663184752e-01
2.680276051282051153e+00 5.637681963521876671e-01
2.703733846153846265e+00 6.020700645085658165e-01
2.727191641025640934e+00 6.437522544544167502e-01
2.750649435897436046e+00 6.895354518052549953e-01
2.774107230769230714e+00 7.404217887203243809e-01
2.797565025641025827e+00 7.978729762934472225e-01
2.821022820512820495e+00 8.641644765311108367e-01
2.844480615384615163e+00 9.431850145489282244e-01
2.867938410256410275e+00 1.042646132806100301e+00
2.891396205128205388e+00 1.182847147770880847e+00
2.914854000000000056e+00 1.583169030736592875e+00


==> resultsdi/numrel_values.txt <==
7.500000000000000000e-01 2.651152366111425940e-07
7.513108024125730866e-01 7.768134403050726798e-03
7.526216048251461732e-01 1.592689864158492938e-02
7.539324072377192598e-01 2.443235302710848253e-02
7.552432096502923464e-01 3.325094849017191934e-02
7.565540120628654330e-01 4.235559861476650978e-02
7.578648144754385196e-01 5.172492648609236521e-02
7.591756168880116062e-01 6.133971090308174695e-02
7.604864193005846928e-01 7.118512721380201858e-02
7.617972217131577795e-01 8.124787530899273136e-02
7.631080241257308661e-01 9.151682112965713045e-02
7.644188265383039527e-01 1.019816754584269847e-01
7.657296289508770393e-01 1.126335674031610778e-01
7.670404313634501259e-01 1.234649579352472409e-01
7.683512337760232125e-01 1.344691056823044684e-01
7.696620361885962991e-01 1.456398619078744239e-01
7.709728386011693857e-01 1.569719160117552526e-01
7.722836410137424723e-01 1.684598434737653583e-01
7.735944434263155589e-01 1.800998997027789816e-01
7.749052458388886455e-01 1.918875574455062571e-01
7.762160482514617321e-01 2.038197211568885669e-01
7.775268506640348187e-01 2.158927633837070814e-01
7.788376530766079053e-01 2.281045818525183899e-01
7.801484554891809919e-01 2.404524349214902379e-01
7.814592579017540785e-01 2.529390443332243388e-01
7.827700603143271652e-01 2.655678007620572711e-01
7.840808627269002518e-01 2.783406555965242668e-01
7.853916651394733384e-01 2.912598195469829343e-01
7.867024675520464250e-01 3.043279295203058510e-01
7.880132699646195116e-01 3.175464164469585793e-01
7.893240723771925982e-01 3.309181597704272115e-01
7.906348747897656848e-01 3.444451442723694412e-01
7.919456772023387714e-01 3.581285190788432993e-01
7.932564796149118580e-01 3.719693962011443311e-01
7.945672820274849446e-01 3.859704948962067173e-01
7.958780844400580312e-01 4.001333345696361232e-01
7.971888868526311178e-01 4.144596764898811347e-01
7.984996892652042044e-01 4.289522986269067029e-01
7.998104916777772910e-01 4.436131794980490706e-01
8.011212940903503776e-01 4.584456870704340936e-01
8.024320965029234642e-01 4.734515718652534955e-01
8.037428989154965508e-01 4.886341155324359642e-01
8.050537013280696375e-01 5.039966495932340917e-01
8.063645037406427241e-01 5.195423515859031172e-01
8.076753061532158107e-01 5.352750401018004922e-01
8.089861085657888973e-01 5.511985837906960839e-01
8.102969109783619839e-01 5.673165596341896988e-01
8.116077133909350705e-01 5.836334051702078973e-01
8.129185158035081571e-01 6.001527977301860384e-01
8.142293182160812437e-01 6.169437557049660681e-01
8.155401206286543303e-01 6.340404945484138244e-01
8.168509230412274169e-01 6.514726419588185991e-01
8.181617254538005035e-01 6.692194645001141584e-01
8.194725278663735901e-01 6.873190814866102505e-01
8.207833302789466767e-01 7.058171651507419986e-01
8.220941326915196523e-01 7.246806831707677254e-01
8.234049351040928499e-01 7.439435353615863056e-01
8.247157375166658255e-01 7.636357919208096590e-01
8.260265399292390232e-01 7.838256158933890605e-01
8.273373423418119987e-01 8.045086710538876806e-01
8.286481447543851964e-01 8.256901365035651530e-01
8.299589471669581719e-01 8.474174683557873511e-01
8.312697495795313696e-01 8.697577714584269204e-01
8.325805519921043452e-01 8.927901495860246506e-01
8.338913544046775428e-01 9.165711335027471041e-01
8.352021568172505184e-01 9.411065787430442642e-01
8.365129592298237160e-01 9.664714960430982327e-01
8.378237616423966916e-01 9.928010738599100105e-01
8.391345640549698892e-01 1.020231542553377668e+00
8.404453664675428648e-01 1.048956517586213888e+00
8.417561688801160624e-01 1.079108709432520907e+00
8.430669712926890380e-01 1.110827696556379474e+00
8.443777737052622356e-01 1.144472667694761192e+00
8.456885761178352112e-01 1.180513794389533633e+00
8.469993785304084088e-01 1.219644338501711278e+00
8.483101809429813844e-01 1.262741321900395564e+00
8.496209833555545821e-01 1.311053059544304178e+00
8.509317857681275576e-01 1.367621349096493688e+00
8.522425881807007553e-01 1.440261124339243581e+00
8.535533905932737309e-01 1.599224372907147584e+00


==> resultsdi/numrel_values_colbeck.txt <==
7.500000000000000000e-01 4.293525757148586308e-09
7.513108024125730866e-01 8.273309143915996700e-03
7.526216048251461732e-01 1.715112001234420092e-02
7.539324072377192598e-01 2.643693436930427687e-02
7.552432096502923464e-01 3.606178925002323510e-02
7.565540120628654330e-01 4.598660123424347379e-02
7.578648144754385196e-01 5.618525781986938306e-02
7.591756168880116062e-01 6.663912355443923907e-02
7.604864193005846928e-01 7.733388257249051989e-02
7.617972217131577795e-01 8.825837755054255496e-02
7.631080241257308661e-01 9.940366220492957705e-02
7.644188265383039527e-01 1.107623740942458301e-01
7.657296289508770393e-01 1.223283830455762500e-01
7.670404313634501259e-01 1.340965632660405804e-01
7.683512337760232125e-01 1.460626051506282996e-01
7.696620361885962991e-01 1.582229795731564526e-01
7.709728386011693857e-01 1.705745948621424368e-01
7.722836410137424723e-01 1.831147845539611296e-01
7.735944434263155589e-01 1.958415531038344426e-01
7.749052458388886455e-01 2.087530530298890019e-01
7.762160482514617321e-01 2.218479000585192873e-01
7.775268506640348187e-01 2.351249522749702114e-01
7.788376530766079053e-01 2.485833960168879475e-01
7.801484554891809919e-01 2.622226128065892059e-01
7.814592579017540785e-01 2.760423230466295674e-01
7.827700603143271652e-01 2.900424100534406691e-01
7.840808627269002518e-01 3.042229703369505600e-01
7.853916651394733384e-01 3.185843376090283785e-01
7.867024675520464250e-01 3.331270971936550751e-01
7.880132699646195116e-01 3.478518981028749790e-01
7.893240723771925982e-01 3.627597586436414057e-01
7.906348747897656848e-01 3.778518190077836403e-01
7.919456772023387714e-01 3.931294146801534994e-01
7.932564796149118580e-01 4.085940503797941270e-01
7.945672820274849446e-01 4.242475526632869531e-01
7.958780844400580312e-01 4.400919250989254738e-01
7.971888868526311178e-01 4.561292636729662453e-01
7.984996892652042044e-01 4.723620609175537277e-01
7.998104916777772910e-01 4.887930165754247325e-01
8.011212940903503776e-01 5.054249187305598356e-01
8.024320965029234642e-01 5.222611025042322996e-01
8.037428989154965508e-01 5.393049695539665622e-01
8.050537013280696375e-01 5.565603253353885727e-01
8.063645037406427241e-01 5.740312877086509724e-01
8.076753061532158107e-01 5.917222917114121072e-01
8.089861085657888973e-01 6.096381350537408705e-01
8.102969109783619839e-01 6.277841086018620675e-01
8.116077133909350705e-01 6.461658695889850312e-01
8.129185158035081571e-01 6.647895617775159138e-01
8.142293182160812437e-01 6.836619464844229110e-01
8.155401206286543303e-01 7.027902274925879045e-01
8.168509230412274169e-01 7.221824502836493576e-01
8.181617254538005035e-01 7.418473281918627205e-01
8.194725278663735901e-01 7.617942725670892035e-01
8.207833302789466767e-01 7.820336548251967113e-01
8.220941326915196523e-01 8.025770441291418811e-01
8.234049351040928499e-01 8.234371294169631206e-01
8.247157375166658255e-01 8.446278359191836671e-01
8.260265399292390232e-01 8.661648512041117964e-01
8.273373423418119987e-01 8.880654173938207219e-01
8.286481447543851964e-01 9.103492306467870776e-01
8.299589471669581719e-01 9.330382586609481388e-01
8.312697495795313696e-01 9.561576977499629537e-01
8.325805519921043452e-01 9.797360447316739718e-01
8.338913544046775428e-01 1.003806491476388008e+00
8.352021568172505184e-01 1.028407683376401316e+00
8.365129592298237160e-01 1.053584847610637754e+00
8.378237616423966916e-01 1.079392506068237889e+00
8.391345640549698892e-01 1.105896039656545149e+00
8.404453664675428648e-01 1.133176590404416650e+00
8.417561688801160624e-01 1.161335939414790852e+00
8.430669712926890380e-01 1.190506406442661591e+00
8.443777737052622356e-01 1.220864499578595330e+00
8.456885761178352112e-01 1.252657047601181350e+00
8.469993785304084088e-01 1.286250018871685663e+00
8.483101809429813844e-01 1.322229815430260524e+00
8.496209833555545821e-01 1.361655723251387728e+00
8.509317857681275576e-01 1.406812364114629732e+00
8.522425881807007553e-01 1.464248797337464936e+00
8.535533905932737309e-01 1.600479437902726731e+00


==> resultsdi/ourwork30.txt <==
4.500000000000000000e+00 9.993443235977412632e-07
4.526315789473684070e+00 1.130905460029337147e-06
4.552631578947368141e+00 1.231645550246640375e-06
4.578947368421052211e+00 9.989124845666951646e-07
4.605263157894737169e+00 1.804081368511528893e-06
4.631578947368421240e+00 1.300789476835312812e-06
4.657894736842105310e+00 6.759637778506802336e-07
4.684210526315789380e+00 6.342034395237668287e-07
4.710526315789473450e+00 6.593301151480519976e-07
4.736842105263157521e+00 7.318030419188035790e-07
4.763157894736842479e+00 8.246937257198417598e-07
4.789473684210526550e+00 2.010547938413272138e-06
4.815789473684210620e+00 3.622032553172892168e-06
4.842105263157894690e+00 5.577336474914464104e-02
4.868421052631578760e+00 1.669470705250624132e-01
4.894736842105262831e+00 2.843067209410877760e-01
4.921052631578946901e+00 4.098533200957313882e-01
4.947368421052631859e+00 5.470615474499163078e-01
4.973684210526315930e+00 7.037549676769438989e-01
5.000000000000000000e+00 9.148099180169972922e-01

==> resultsdi/ourwork8.txt <==
4.500000000000000000e+00 5.566142840850529820e-08
4.526315789473684070e+00 6.674287529514537537e-08
4.552631578947368141e+00 4.673817592665566977e-08
4.578947368421052211e+00 3.585837480780858125e-08
4.605263157894737169e+00 2.497735542586209638e-08
4.631578947368421240e+00 2.258575856514707612e-08
4.657894736842105310e+00 5.229514482671883302e-08
4.684210526315789380e+00 4.834278523629390184e-08
4.710526315789473450e+00 8.294289031212347677e-08
4.736842105263157521e+00 1.018457288493961859e-07
4.763157894736842479e+00 2.066620577227681015e-07
4.789473684210526550e+00 3.915809009768076051e-07
4.815789473684210620e+00 2.101530889792948035e-07
4.842105263157894690e+00 5.453100315327730901e-02
4.868421052631578760e+00 1.630775206978070935e-01
4.894736842105262831e+00 2.774730572581514121e-01
4.921052631578946901e+00 4.001103690253762224e-01
4.947368421052631859e+00 5.355189636257428054e-01
4.973684210526315930e+00 6.918083402842137852e-01
5.000000000000000000e+00 8.996078030315310947e-01

==> resultsdi/ourworkruntime.txt <==
4.500000000000000000e+00 5.439050197601318359e-01
4.526315789473684070e+00 4.331295490264892578e-01
4.552631578947368141e+00 4.357197284698486328e-01
4.578947368421052211e+00 4.377386569976806641e-01
4.605263157894737169e+00 4.431536197662353516e-01
4.631578947368421240e+00 4.425282478332519531e-01
4.657894736842105310e+00 4.438338279724121094e-01
4.684210526315789380e+00 4.549763202667236328e-01
4.710526315789473450e+00 4.478442668914794922e-01
4.736842105263157521e+00 4.430525302886962891e-01
4.763157894736842479e+00 4.425194263458251953e-01
4.789473684210526550e+00 4.401352405548095703e-01
4.815789473684210620e+00 4.602305889129638672e-01
4.842105263157894690e+00 4.986972808837890625e-01
4.868421052631578760e+00 4.772696495056152344e-01
4.894736842105262831e+00 4.796977043151855469e-01
4.921052631578946901e+00 4.835705757141113281e-01
4.947368421052631859e+00 4.904634952545166016e-01
4.973684210526315930e+00 4.951820373535156250e-01
5.000000000000000000e+00 5.140163898468017578e-01

==> resultsdi/vonNeumann_entropy_bounds_cglmp.txt <==
2.000000000000000000e+00 6.852223408330791206e-08
2.023457794871794668e+00 1.933583594279714851e-02
2.046915589743589781e+00 3.966113856486847000e-02
2.070373384615384449e+00 6.076630339366988903e-02
2.093831179487179561e+00 8.256024923233405699e-02
2.117288974358974230e+00 1.049980903266342497e-01
2.140746769230769342e+00 1.280539248119708373e-01
2.164204564102564010e+00 1.517158114049072803e-01
2.187662358974359122e+00 1.759821576575854862e-01
2.211120153846153791e+00 2.008577343784378466e-01
2.234577948717948903e+00 2.263553584385278039e-01
2.258035743589743571e+00 2.524909694644862923e-01
2.281493538461538684e+00 2.792859004571716097e-01
2.304951333333333352e+00 3.067659783550870656e-01
2.328409128205128020e+00 3.349584014465556425e-01
2.351866923076923133e+00 3.638942888779377327e-01
2.375324717948717801e+00 3.936105983848381396e-01
2.398782512820512913e+00 4.241500074479581106e-01
2.422240307692307582e+00 4.555630298329761407e-01
2.445698102564102694e+00 4.879095990621182266e-01
2.469155897435897362e+00 5.212574551382012089e-01
2.492613692307692475e+00 5.556827062822626839e-01
2.516071487179487143e+00 5.912778208441450412e-01
2.539529282051281811e+00 6.281567072789254746e-01
2.562987076923076923e+00 6.664657270328353533e-01
2.586444871794872036e+00 7.064090862462202303e-01
2.609902666666666704e+00 7.483265124792601863e-01
2.633360461538461372e+00 7.926360321844022616e-01
2.656818256410256485e+00 8.393480892557977358e-01
2.680276051282051153e+00 8.882001791869843510e-01
2.703733846153846265e+00 9.391316430050111741e-01
2.727191641025640934e+00 9.921969205681220316e-01
2.750649435897436046e+00 1.047522512198457934e+00
2.774107230769230714e+00 1.105309820153979494e+00
2.797565025641025827e+00 1.165864132626459826e+00
2.821022820512820495e+00 1.229668480174916034e+00
2.844480615384615163e+00 1.297541046308118506e+00
2.867938410256410275e+00 1.371032994885606149e+00
2.891396205128205388e+00 1.453953424816167406e+00
2.914854000000000056e+00 1.576846041817945743e+00

